Towards Secure Program Partitioning for Smart Contracts with LLM's In-Context Learning

Smart contracts are highly susceptible to manipulation attacks due to the leakage of sensitive information. Addressing manipulation vulnerabilities is particularly challenging because they stem from inherent data confidentiality issues rather than straightforward implementation bugs. To tackle this by preventing sensitive information leakage, we present PartitionGPT, the first LLM-driven approach that combines static analysis with the in-context learning capabilities of large language models (LLMs) to partition smart contracts into privileged and normal codebases, guided by a few annotated sensitive data variables. We evaluated PartitionGPT on 18 annotated smart contracts containing 99 sensitive functions. The results demonstrate that PartitionGPT successfully generates compilable, and verified partitions for 78% of the sensitive functions while reducing approximately 30% code compared to function-level partitioning approach. Furthermore, we evaluated PartitionGPT on nine real-world manipulation attacks that lead to a total loss of 25 million dollars, PartitionGPT effectively prevents eight cases, highlighting its potential for broad applicability and the necessity for secure program partitioning during smart contract development to diminish manipulation vulnerabilities.

==> output/0vix.json <==
{
    "version": "1.1.0",
    "success": true,
    "message": null,
    "results": []
}

==> output/0vix.json.metadata.json <==
{
    "files": 1,
    "contracts": 15,
    "functions": 11,
    "loc": 1555,
    "files_after_filter": 1,
    "files_after_step_1": 0,
    "files_after_step_2": 0,
    "files_after_static": 0,
    "contracts_after_filter": 15,
    "contracts_after_step_1": 0,
    "contracts_after_step_2": 0,
    "contracts_after_static": 0,
    "functions_after_filter": 11,
    "functions_after_step_1": 0,
    "functions_after_step_2": 0,
    "functions_after_static": 0,
    "rules_loaded": 10,
    "rules_types_for_step_1": 2,
    "rules_types_for_step_2": 0,
    "rules_types_for_static": 0,
    "rules_types_after_static": 0,
    "used_time": 82.75748181343079,
    "vul_before_static": 0,
    "vul_after_static": 0,
    "vul_after_merge": 0,
    "token_sent": 455.0,
    "token_received": 32.0,
    "token_sent_gpt4": 0.0,
    "token_received_gpt4": 0.0,
    "estimated_cost": 0.0007465000000000001
}

==> output/BambooIAI.json <==
{
    "version": "1.1.0",
    "success": true,
    "message": null,
    "results": [
        {
            "code": "price-manipulation",
            "severity": "HIGH",
            "title": "MWE-200: Insecure LP Token Value Calculation",
            "description": "Liquidity token value/price can be manipulated to cause flashloan attacks.",
            "recommendation": "Do not use AMM pool or custom liquidity calculation to caculate LP token value/price.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/BambooIAI/BambooAI.sol",
                    "range": {
                        "start": {
                            "line": 1325
                        },
                        "end": {
                            "line": 1338
                        }
                    },
                    "highlights": []
                },
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/BambooIAI/BambooAI.sol",
                    "range": {
                        "start": {
                            "line": 1263
                        },
                        "end": {
                            "line": 1303
                        }
                    },
                    "highlights": []
                }
            ]
        }
    ]
}

==> output/BambooIAI.json.metadata.json <==
{
    "files": 1,
    "contracts": 12,
    "functions": 23,
    "loc": 1372,
    "files_after_filter": 1,
    "files_after_step_1": 1,
    "files_after_step_2": 1,
    "files_after_static": 1,
    "contracts_after_filter": 12,
    "contracts_after_step_1": 2,
    "contracts_after_step_2": 1,
    "contracts_after_static": 1,
    "functions_after_filter": 23,
    "functions_after_step_1": 4,
    "functions_after_step_2": 2,
    "functions_after_static": 2,
    "rules_loaded": 10,
    "rules_types_for_step_1": 4,
    "rules_types_for_step_2": 3,
    "rules_types_for_static": 1,
    "rules_types_after_static": 1,
    "used_time": 27.488576412200928,
    "vul_before_static": 1,
    "vul_after_static": 1,
    "vul_after_merge": 1,
    "token_sent": 8987.0,
    "token_received": 261.0,
    "token_sent_gpt4": 0.0,
    "token_received_gpt4": 0.0,
    "estimated_cost": 0.014002500000000001
}

==> output/BelugaDex.json <==
{
    "version": "1.1.0",
    "success": true,
    "message": null,
    "results": [
        {
            "code": "unauthorized-transfer",
            "severity": "HIGH",
            "title": "MWE-207: Unauthorized Transfer",
            "description": "The contract allows transferring tokens from an address different from the message sender without checking the approval of the address owner.",
            "recommendation": "Check the business logic about the transfer and add the approval check if necessary.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/BelugaDex/Asset.sol",
                    "range": {
                        "start": {
                            "line": 895
                        },
                        "end": {
                            "line": 904
                        }
                    },
                    "highlights": []
                }
            ]
        }
    ]
}

==> output/BelugaDex.json.metadata.json <==
{
    "files": 1,
    "contracts": 20,
    "functions": 42,
    "loc": 2289,
    "files_after_filter": 1,
    "files_after_step_1": 1,
    "files_after_step_2": 1,
    "files_after_static": 1,
    "contracts_after_filter": 20,
    "contracts_after_step_1": 2,
    "contracts_after_step_2": 1,
    "contracts_after_static": 1,
    "functions_after_filter": 37,
    "functions_after_step_1": 2,
    "functions_after_step_2": 1,
    "functions_after_static": 1,
    "rules_loaded": 10,
    "rules_types_for_step_1": 3,
    "rules_types_for_step_2": 1,
    "rules_types_for_static": 1,
    "rules_types_after_static": 1,
    "used_time": 13.078120946884155,
    "vul_before_static": 1,
    "vul_after_static": 1,
    "vul_after_merge": 1,
    "token_sent": 1711.0,
    "token_received": 93.0,
    "token_sent_gpt4": 0.0,
    "token_received_gpt4": 0.0,
    "estimated_cost": 0.0027525
}

==> output/FFIST.json <==
{
    "version": "1.1.0",
    "success": true,
    "message": null,
    "results": [
        {
            "code": "price-manipulation",
            "severity": "HIGH",
            "title": "MWE-200: Insecure LP Token Value Calculation",
            "description": "Liquidity token value/price can be manipulated to cause flashloan attacks.",
            "recommendation": "Do not use AMM pool or custom liquidity calculation to caculate LP token value/price.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/FFIST/GoldCoin.sol",
                    "range": {
                        "start": {
                            "line": 371
                        },
                        "end": {
                            "line": 387
                        }
                    },
                    "highlights": []
                }
            ]
        },
        {
            "code": "price-manipulation",
            "severity": "HIGH",
            "title": "MWE-200: Insecure LP Token Value Calculation",
            "description": "Liquidity token value/price can be manipulated to cause flashloan attacks.",
            "recommendation": "Do not use AMM pool or custom liquidity calculation to caculate LP token value/price.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/FFIST/GoldCoin.sol",
                    "range": {
                        "start": {
                            "line": 389
                        },
                        "end": {
                            "line": 403
                        }
                    },
                    "highlights": []
                },
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/FFIST/GoldCoin.sol",
                    "range": {
                        "start": {
                            "line": 260
                        },
                        "end": {
                            "line": 350
                        }
                    },
                    "highlights": []
                }
            ]
        },
        {
            "code": "price-manipulation",
            "severity": "HIGH",
            "title": "MWE-200: Insecure LP Token Value Calculation",
            "description": "Liquidity token value/price can be manipulated to cause flashloan attacks.",
            "recommendation": "Do not use AMM pool or custom liquidity calculation to caculate LP token value/price.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/FFIST/GoldCoin.sol",
                    "range": {
                        "start": {
                            "line": 405
                        },
                        "end": {
                            "line": 419
                        }
                    },
                    "highlights": []
                },
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/FFIST/GoldCoin.sol",
                    "range": {
                        "start": {
                            "line": 260
                        },
                        "end": {
                            "line": 350
                        }
                    },
                    "highlights": []
                }
            ]
        },
        {
            "code": "price-manipulation",
            "severity": "HIGH",
            "title": "MWE-200: Insecure LP Token Value Calculation",
            "description": "Liquidity token value/price can be manipulated to cause flashloan attacks.",
            "recommendation": "Do not use AMM pool or custom liquidity calculation to caculate LP token value/price.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/FFIST/GoldCoin.sol",
                    "range": {
                        "start": {
                            "line": 421
                        },
                        "end": {
                            "line": 458
                        }
                    },
                    "highlights": []
                },
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/FFIST/GoldCoin.sol",
                    "range": {
                        "start": {
                            "line": 260
                        },
                        "end": {
                            "line": 350
                        }
                    },
                    "highlights": []
                }
            ]
        },
        {
            "code": "price-manipulation",
            "severity": "HIGH",
            "title": "MWE-200: Insecure LP Token Value Calculation",
            "description": "Liquidity token value/price can be manipulated to cause flashloan attacks.",
            "recommendation": "Do not use AMM pool or custom liquidity calculation to caculate LP token value/price.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/FFIST/GoldCoin.sol",
                    "range": {
                        "start": {
                            "line": 477
                        },
                        "end": {
                            "line": 506
                        }
                    },
                    "highlights": []
                },
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/FFIST/GoldCoin.sol",
                    "range": {
                        "start": {
                            "line": 421
                        },
                        "end": {
                            "line": 458
                        }
                    },
                    "highlights": []
                }
            ]
        }
    ]
}

==> output/FFIST.json.metadata.json <==
{
    "files": 1,
    "contracts": 8,
    "functions": 12,
    "loc": 753,
    "files_after_filter": 1,
    "files_after_step_1": 1,
    "files_after_step_2": 1,
    "files_after_static": 1,
    "contracts_after_filter": 8,
    "contracts_after_step_1": 1,
    "contracts_after_step_2": 1,
    "contracts_after_static": 1,
    "functions_after_filter": 12,
    "functions_after_step_1": 8,
    "functions_after_step_2": 6,
    "functions_after_static": 6,
    "rules_loaded": 10,
    "rules_types_for_step_1": 2,
    "rules_types_for_step_2": 2,
    "rules_types_for_static": 1,
    "rules_types_after_static": 1,
    "used_time": 48.1183295249939,
    "vul_before_static": 6,
    "vul_after_static": 6,
    "vul_after_merge": 5,
    "token_sent": 21359.0,
    "token_received": 761.0,
    "token_sent_gpt4": 0.0,
    "token_received_gpt4": 0.0,
    "estimated_cost": 0.0335605
}

==> output/IndexedFinance.json <==
{
    "version": "1.1.0",
    "success": true,
    "message": null,
    "results": []
}

==> output/IndexedFinance.json.metadata.json <==
{
    "files": 1,
    "contracts": 10,
    "functions": 52,
    "loc": 2121,
    "files_after_filter": 1,
    "files_after_step_1": 1,
    "files_after_step_2": 1,
    "files_after_static": 0,
    "contracts_after_filter": 10,
    "contracts_after_step_1": 2,
    "contracts_after_step_2": 2,
    "contracts_after_static": 0,
    "functions_after_filter": 52,
    "functions_after_step_1": 6,
    "functions_after_step_2": 4,
    "functions_after_static": 0,
    "rules_loaded": 10,
    "rules_types_for_step_1": 3,
    "rules_types_for_step_2": 1,
    "rules_types_for_static": 1,
    "rules_types_after_static": 0,
    "used_time": 39.2340407371521,
    "vul_before_static": 4,
    "vul_after_static": 0,
    "vul_after_merge": 0,
    "token_sent": 13990.0,
    "token_received": 713.0,
    "token_sent_gpt4": 0.0,
    "token_received_gpt4": 0.0,
    "estimated_cost": 0.022411
}

==> output/Jimbo.json <==
{
    "version": "1.1.0",
    "success": true,
    "message": null,
    "results": [
        {
            "code": "price-manipulation",
            "severity": "HIGH",
            "title": "MWE-200: Insecure LP Token Value Calculation",
            "description": "Liquidity token value/price can be manipulated to cause flashloan attacks.",
            "recommendation": "Do not use AMM pool or custom liquidity calculation to caculate LP token value/price.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/Jimbo/JimboController.sol",
                    "range": {
                        "start": {
                            "line": 1044
                        },
                        "end": {
                            "line": 1061
                        }
                    },
                    "highlights": []
                }
            ]
        },
        {
            "code": "no-slippage-limit-check",
            "severity": "HIGH",
            "title": "MWE-206: No Slippage Limit Check",
            "description": "No slippage limit check was performed to prevent sandwich attacks.",
            "recommendation": "Add slippage limit check when do liquidity-related operations.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/Jimbo/JimboController.sol",
                    "range": {
                        "start": {
                            "line": 2397
                        },
                        "end": {
                            "line": 2421
                        }
                    },
                    "highlights": []
                }
            ]
        },
        {
            "code": "no-slippage-limit-check",
            "severity": "HIGH",
            "title": "MWE-206: No Slippage Limit Check",
            "description": "No slippage limit check was performed to prevent sandwich attacks.",
            "recommendation": "Add slippage limit check when do liquidity-related operations.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/Jimbo/JimboController.sol",
                    "range": {
                        "start": {
                            "line": 2434
                        },
                        "end": {
                            "line": 2472
                        }
                    },
                    "highlights": []
                }
            ]
        },
        {
            "code": "price-manipulation",
            "severity": "HIGH",
            "title": "MWE-200: Insecure LP Token Value Calculation",
            "description": "Liquidity token value/price can be manipulated to cause flashloan attacks.",
            "recommendation": "Do not use AMM pool or custom liquidity calculation to caculate LP token value/price.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/Jimbo/JimboController.sol",
                    "range": {
                        "start": {
                            "line": 2948
                        },
                        "end": {
                            "line": 2980
                        }
                    },
                    "highlights": []
                }
            ]
        },
        {
            "code": "price-manipulation",
            "severity": "HIGH",
            "title": "MWE-200: Insecure LP Token Value Calculation",
            "description": "Liquidity token value/price can be manipulated to cause flashloan attacks.",
            "recommendation": "Do not use AMM pool or custom liquidity calculation to caculate LP token value/price.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/Jimbo/JimboController.sol",
                    "range": {
                        "start": {
                            "line": 3022
                        },
                        "end": {
                            "line": 3074
                        }
                    },
                    "highlights": []
                }
            ]
        },
        {
            "code": "price-manipulation",
            "severity": "HIGH",
            "title": "MWE-200: Insecure LP Token Value Calculation",
            "description": "Liquidity token value/price can be manipulated to cause flashloan attacks.",
            "recommendation": "Do not use AMM pool or custom liquidity calculation to caculate LP token value/price.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/Jimbo/JimboController.sol",
                    "range": {
                        "start": {
                            "line": 3142
                        },
                        "end": {
                            "line": 3185
                        }
                    },
                    "highlights": []
                },
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/Jimbo/JimboController.sol",
                    "range": {
                        "start": {
                            "line": 2782
                        },
                        "end": {
                            "line": 2806
                        }
                    },
                    "highlights": []
                }
            ]
        },
        {
            "code": "price-manipulation",
            "severity": "HIGH",
            "title": "MWE-200: Insecure LP Token Value Calculation",
            "description": "Liquidity token value/price can be manipulated to cause flashloan attacks.",
            "recommendation": "Do not use AMM pool or custom liquidity calculation to caculate LP token value/price.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/Jimbo/JimboController.sol",
                    "range": {
                        "start": {
                            "line": 5644
                        },
                        "end": {
                            "line": 5653
                        }
                    },
                    "highlights": []
                }
            ]
        },
        {
            "code": "no-slippage-limit-check",
            "severity": "HIGH",
            "title": "MWE-206: No Slippage Limit Check",
            "description": "No slippage limit check was performed to prevent sandwich attacks.",
            "recommendation": "Add slippage limit check when do liquidity-related operations.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/Jimbo/JimboController.sol",
                    "range": {
                        "start": {
                            "line": 6038
                        },
                        "end": {
                            "line": 6069
                        }
                    },
                    "highlights": []
                },
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/Jimbo/JimboController.sol",
                    "range": {
                        "start": {
                            "line": 5812
                        },
                        "end": {
                            "line": 5868
                        }
                    },
                    "highlights": []
                }
            ]
        },
        {
            "code": "no-slippage-limit-check",
            "severity": "HIGH",
            "title": "MWE-206: No Slippage Limit Check",
            "description": "No slippage limit check was performed to prevent sandwich attacks.",
            "recommendation": "Add slippage limit check when do liquidity-related operations.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/Jimbo/JimboController.sol",
                    "range": {
                        "start": {
                            "line": 6083
                        },
                        "end": {
                            "line": 6102
                        }
                    },
                    "highlights": []
                }
            ]
        },
        {
            "code": "no-slippage-limit-check",
            "severity": "HIGH",
            "title": "MWE-206: No Slippage Limit Check",
            "description": "No slippage limit check was performed to prevent sandwich attacks.",
            "recommendation": "Add slippage limit check when do liquidity-related operations.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/Jimbo/JimboController.sol",
                    "range": {
                        "start": {
                            "line": 6083
                        },
                        "end": {
                            "line": 6102
                        }
                    },
                    "highlights": []
                },
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/Jimbo/JimboController.sol",
                    "range": {
                        "start": {
                            "line": 5812
                        },
                        "end": {
                            "line": 5868
                        }
                    },
                    "highlights": []
                }
            ]
        },
        {
            "code": "no-slippage-limit-check",
            "severity": "HIGH",
            "title": "MWE-206: No Slippage Limit Check",
            "description": "No slippage limit check was performed to prevent sandwich attacks.",
            "recommendation": "Add slippage limit check when do liquidity-related operations.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/Jimbo/JimboController.sol",
                    "range": {
                        "start": {
                            "line": 6116
                        },
                        "end": {
                            "line": 6165
                        }
                    },
                    "highlights": []
                }
            ]
        },
        {
            "code": "no-slippage-limit-check",
            "severity": "HIGH",
            "title": "MWE-206: No Slippage Limit Check",
            "description": "No slippage limit check was performed to prevent sandwich attacks.",
            "recommendation": "Add slippage limit check when do liquidity-related operations.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/Jimbo/JimboController.sol",
                    "range": {
                        "start": {
                            "line": 6116
                        },
                        "end": {
                            "line": 6165
                        }
                    },
                    "highlights": []
                },
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/Jimbo/JimboController.sol",
                    "range": {
                        "start": {
                            "line": 5812
                        },
                        "end": {
                            "line": 5868
                        }
                    },
                    "highlights": []
                }
            ]
        }
    ]
}

==> output/Jimbo.json.metadata.json <==
{
    "files": 1,
    "contracts": 52,
    "functions": 137,
    "loc": 9160,
    "files_after_filter": 1,
    "files_after_step_1": 1,
    "files_after_step_2": 1,
    "files_after_static": 1,
    "contracts_after_filter": 52,
    "contracts_after_step_1": 4,
    "contracts_after_step_2": 4,
    "contracts_after_static": 4,
    "functions_after_filter": 137,
    "functions_after_step_1": 35,
    "functions_after_step_2": 29,
    "functions_after_static": 22,
    "rules_loaded": 10,
    "rules_types_for_step_1": 5,
    "rules_types_for_step_2": 4,
    "rules_types_for_static": 3,
    "rules_types_after_static": 2,
    "used_time": 211.222309589386,
    "vul_before_static": 30,
    "vul_after_static": 22,
    "vul_after_merge": 12,
    "token_sent": 91695.0,
    "token_received": 2796.0,
    "token_sent_gpt4": 0.0,
    "token_received_gpt4": 0.0,
    "estimated_cost": 0.1431345
}

==> output/Lodestar.json <==
{
    "version": "1.1.0",
    "success": true,
    "message": null,
    "results": []
}

==> output/Lodestar.json.metadata.json <==
{
    "files": 1,
    "contracts": 9,
    "functions": 17,
    "loc": 939,
    "files_after_filter": 1,
    "files_after_step_1": 1,
    "files_after_step_2": 1,
    "files_after_static": 0,
    "contracts_after_filter": 9,
    "contracts_after_step_1": 1,
    "contracts_after_step_2": 1,
    "contracts_after_static": 0,
    "functions_after_filter": 17,
    "functions_after_step_1": 4,
    "functions_after_step_2": 2,
    "functions_after_static": 0,
    "rules_loaded": 10,
    "rules_types_for_step_1": 2,
    "rules_types_for_step_2": 1,
    "rules_types_for_static": 1,
    "rules_types_after_static": 0,
    "used_time": 23.08851408958435,
    "vul_before_static": 1,
    "vul_after_static": 0,
    "vul_after_merge": 0,
    "token_sent": 7233.0,
    "token_received": 362.0,
    "token_sent_gpt4": 0.0,
    "token_received_gpt4": 0.0,
    "estimated_cost": 0.0115735
}

==> output/NeutraFinance.json <==
{
    "version": "1.1.0",
    "success": true,
    "message": null,
    "results": []
}

==> output/NeutraFinance.json.metadata.json <==
{
    "files": 1,
    "contracts": 6,
    "functions": 2,
    "loc": 328,
    "files_after_filter": 1,
    "files_after_step_1": 0,
    "files_after_step_2": 0,
    "files_after_static": 0,
    "contracts_after_filter": 6,
    "contracts_after_step_1": 0,
    "contracts_after_step_2": 0,
    "contracts_after_static": 0,
    "functions_after_filter": 2,
    "functions_after_step_1": 0,
    "functions_after_step_2": 0,
    "functions_after_static": 0,
    "rules_loaded": 10,
    "rules_types_for_step_1": 2,
    "rules_types_for_step_2": 0,
    "rules_types_for_static": 0,
    "rules_types_after_static": 0,
    "used_time": 5.0033628940582275,
    "vul_before_static": 0,
    "vul_after_static": 0,
    "vul_after_merge": 0,
    "token_sent": 917.0,
    "token_received": 41.0,
    "token_sent_gpt4": 0.0,
    "token_received_gpt4": 0.0,
    "estimated_cost": 0.0014575
}

==> output/NeverFall.json <==
{
    "version": "1.1.0",
    "success": true,
    "message": null,
    "results": [
        {
            "code": "unauthorized-transfer",
            "severity": "HIGH",
            "title": "MWE-207: Unauthorized Transfer",
            "description": "The contract allows transferring tokens from an address different from the message sender without checking the approval of the address owner.",
            "recommendation": "Check the business logic about the transfer and add the approval check if necessary.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/NeverFall/NeverFallToken.sol",
                    "range": {
                        "start": {
                            "line": 618
                        },
                        "end": {
                            "line": 627
                        }
                    },
                    "highlights": []
                }
            ]
        },
        {
            "code": "insecure-buying-behavior",
            "severity": "HIGH",
            "title": "MWE-202: Insecure Token Buying Behavior",
            "description": "Buying tokens via swap or AMM can be manipulated to cause sandwich attacks.",
            "recommendation": "Do not use swap or AMM to buy tokens.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/NeverFall/NeverFallToken.sol",
                    "range": {
                        "start": {
                            "line": 1172
                        },
                        "end": {
                            "line": 1184
                        }
                    },
                    "highlights": []
                },
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/NeverFall/NeverFallToken.sol",
                    "range": {
                        "start": {
                            "line": 1115
                        },
                        "end": {
                            "line": 1133
                        }
                    },
                    "highlights": []
                }
            ]
        }
    ]
}

==> output/NeverFall.json.metadata.json <==
{
    "files": 1,
    "contracts": 13,
    "functions": 16,
    "loc": 1195,
    "files_after_filter": 1,
    "files_after_step_1": 1,
    "files_after_step_2": 1,
    "files_after_static": 1,
    "contracts_after_filter": 13,
    "contracts_after_step_1": 2,
    "contracts_after_step_2": 2,
    "contracts_after_static": 2,
    "functions_after_filter": 16,
    "functions_after_step_1": 3,
    "functions_after_step_2": 3,
    "functions_after_static": 3,
    "rules_loaded": 10,
    "rules_types_for_step_1": 4,
    "rules_types_for_step_2": 2,
    "rules_types_for_static": 2,
    "rules_types_after_static": 2,
    "used_time": 20.513012170791626,
    "vul_before_static": 2,
    "vul_after_static": 2,
    "vul_after_merge": 2,
    "token_sent": 3307.0,
    "token_received": 104.0,
    "token_sent_gpt4": 0.0,
    "token_received_gpt4": 0.0,
    "estimated_cost": 0.0051685
}

==> output/Nmbplatform.json <==
{
    "version": "1.1.0",
    "success": true,
    "message": null,
    "results": [
        {
            "code": "front-running",
            "severity": "HIGH",
            "title": "MWE-205: Front Running",
            "description": "Users are required to transfer assets in advance and minting token/liquidity/earning thus could be frontrun.",
            "recommendation": "Put asset transfering and token minting in the same function to keep atomicity.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/Nmbplatform/NimbusPair.sol",
                    "range": {
                        "start": {
                            "line": 309
                        },
                        "end": {
                            "line": 330
                        }
                    },
                    "highlights": []
                }
            ]
        }
    ]
}

==> output/Nmbplatform.json.metadata.json <==
{
    "files": 1,
    "contracts": 10,
    "functions": 14,
    "loc": 419,
    "files_after_filter": 1,
    "files_after_step_1": 1,
    "files_after_step_2": 1,
    "files_after_static": 1,
    "contracts_after_filter": 10,
    "contracts_after_step_1": 2,
    "contracts_after_step_2": 2,
    "contracts_after_static": 1,
    "functions_after_filter": 14,
    "functions_after_step_1": 5,
    "functions_after_step_2": 3,
    "functions_after_static": 1,
    "rules_loaded": 10,
    "rules_types_for_step_1": 3,
    "rules_types_for_step_2": 2,
    "rules_types_for_static": 2,
    "rules_types_after_static": 1,
    "used_time": 34.444642543792725,
    "vul_before_static": 4,
    "vul_after_static": 1,
    "vul_after_merge": 1,
    "token_sent": 11213.0,
    "token_received": 677.0,
    "token_sent_gpt4": 0.0,
    "token_received_gpt4": 0.0,
    "estimated_cost": 0.018173500000000002
}

==> output/Novax.json <==
{
    "version": "1.1.0",
    "success": true,
    "message": null,
    "results": []
}

==> output/Novax.json.metadata.json <==
{
    "files": 1,
    "contracts": 2,
    "functions": 2,
    "loc": 124,
    "files_after_filter": 1,
    "files_after_step_1": 1,
    "files_after_step_2": 1,
    "files_after_static": 0,
    "contracts_after_filter": 2,
    "contracts_after_step_1": 1,
    "contracts_after_step_2": 1,
    "contracts_after_static": 0,
    "functions_after_filter": 2,
    "functions_after_step_1": 1,
    "functions_after_step_2": 1,
    "functions_after_static": 0,
    "rules_loaded": 10,
    "rules_types_for_step_1": 1,
    "rules_types_for_step_2": 1,
    "rules_types_for_static": 1,
    "rules_types_after_static": 0,
    "used_time": 5.108903884887695,
    "vul_before_static": 1,
    "vul_after_static": 0,
    "vul_after_merge": 0,
    "token_sent": 1452.0,
    "token_received": 60.0,
    "token_sent_gpt4": 0.0,
    "token_received_gpt4": 0.0,
    "estimated_cost": 0.002298
}

==> output/RoastFootball.json <==
{
    "version": "1.1.0",
    "success": true,
    "message": null,
    "results": []
}

==> output/RoastFootball.json.metadata.json <==
{
    "files": 1,
    "contracts": 7,
    "functions": 11,
    "loc": 509,
    "files_after_filter": 1,
    "files_after_step_1": 1,
    "files_after_step_2": 0,
    "files_after_static": 0,
    "contracts_after_filter": 7,
    "contracts_after_step_1": 1,
    "contracts_after_step_2": 0,
    "contracts_after_static": 0,
    "functions_after_filter": 11,
    "functions_after_step_1": 2,
    "functions_after_step_2": 0,
    "functions_after_static": 0,
    "rules_loaded": 10,
    "rules_types_for_step_1": 2,
    "rules_types_for_step_2": 1,
    "rules_types_for_static": 0,
    "rules_types_after_static": 0,
    "used_time": 12.434164047241211,
    "vul_before_static": 0,
    "vul_after_static": 0,
    "vul_after_merge": 0,
    "token_sent": 5147.0,
    "token_received": 70.0,
    "token_sent_gpt4": 0.0,
    "token_received_gpt4": 0.0,
    "estimated_cost": 0.0078605
}

==> output/SellToken04.json <==
{
    "version": "1.1.0",
    "success": true,
    "message": null,
    "results": [
        {
            "code": "first-deposit",
            "severity": "HIGH",
            "title": "MWE-204: Unsafe First Deposit",
            "description": "First depositor can break minting of shares or drain the liquidity of all users.",
            "recommendation": "When totalSupply() == 0, send the first min liquidity LP tokens to the zero address to enable share dilution.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/SellToken04/PancakePair.sol",
                    "range": {
                        "start": {
                            "line": 407
                        },
                        "end": {
                            "line": 428
                        }
                    },
                    "highlights": []
                }
            ]
        },
        {
            "code": "front-running",
            "severity": "HIGH",
            "title": "MWE-205: Front Running",
            "description": "Users are required to transfer assets in advance and minting token/liquidity/earning thus could be frontrun.",
            "recommendation": "Put asset transfering and token minting in the same function to keep atomicity.",
            "affectedFiles": [
                {
                    "filePath": "/home/yuqiang/examples/experiment/RQ2/SellToken04/PancakePair.sol",
                    "range": {
                        "start": {
                            "line": 407
                        },
                        "end": {
                            "line": 428
                        }
                    },
                    "highlights": []
                }
            ]
        }
    ]
}

==> output/SellToken04.json.metadata.json <==
{
    "files": 1,
    "contracts": 10,
    "functions": 14,
    "loc": 498,
    "files_after_filter": 1,
    "files_after_step_1": 1,
    "files_after_step_2": 1,
    "files_after_static": 1,
    "contracts_after_filter": 10,
    "contracts_after_step_1": 2,
    "contracts_after_step_2": 2,
    "contracts_after_static": 2,
    "functions_after_filter": 14,
    "functions_after_step_1": 5,
    "functions_after_step_2": 4,
    "functions_after_static": 3,
    "rules_loaded": 10,
    "rules_types_for_step_1": 3,
    "rules_types_for_step_2": 3,
    "rules_types_for_static": 3,
    "rules_types_after_static": 2,
    "used_time": 37.79533314704895,
    "vul_before_static": 5,
    "vul_after_static": 4,
    "vul_after_merge": 2,
    "token_sent": 12071.0,
    "token_received": 813.0,
    "token_sent_gpt4": 0.0,
    "token_received_gpt4": 0.0,
    "estimated_cost": 0.0197325
}
